Families of vector fields with many numerical invariants

We study bifurcations in finite-parameter families of vector fields on $S^2$. Recent papers by Yu. Ilyashenko, N. Goncharuk, Yu. Kudryashov, I. Schurov, and N. Solodovnikov provide examples of (locally generic) structurally unstable families of 3-parameter vector fields: generic close 3-parameter families experience different bifurcations. In this paper, we use these results to construct new examples of few-parameter generic families of planar vector fields such that their classification has many invariants. In particular, we construct (a) 3-parameter families with infinitely many numerical invariants; (b) 4-parameter families with arbitrarily many "robust" numerical invariants; (c) 5-parameter families with functional invariants.

==> math.bib.txt <==
@String{YuI = {given=Yulij Sergeevich, given-i={Yu} S, family=Ilyashenko}}
@String{YuK = {given=Yury Georgiyevich, given-i={Yu} G, family=Kudryashov}}
@String{Yakovenko = {given=Sergei Yuryevich, given-i=S {Yu}, family=Yakovenko}}
@String{Roitenberg = {family=Roitenberg, given=Vladimir Shleimovich, given-i=V {Sh}}}

@InProceedings{Mo90,
	crossref = {Luminy89},
	author = {Mourtada, Abderaouf},
	title = {Cyclicité finie des polycycles hyperboliques de champs de vecteurs du plan mise sous forme normale},
	pages = {272-314},
	doi = "10.1007/BFb0085397"
}

@InProceedings{MP,
	crossref = {Warwick80},
	author = "Malta, I. P.  and Palis, J.",
	title = "Families of vector fields with finite modulus of stability",
	year = "1981",
	pages = "212--229",
	doi = {10.1007/BFb0091915}
}

@InProceedings{DR90,
	crossref = {Luminy89},
	author = {Dumortier, Freddy and Roussarie, Robert},
	doi = "10.1007/BFb0085390",
	title = "On the saddle loop bifurcation",
	year = "1990",
	pages = {44-73},
	abstract = "It is shown that the set of $C^∞$ (generic) saddle loop bifurcations has a unique modulus of stability $γ∈]0, 1[∪]1, ∞[$ for $(C^0, C^r)$-equivalence, with $1≤r≤∞$. We mean for an equivalence $(x,μ) ↦ (h(x,μ), ϕ(μ))$ with $h$ continuous and $ϕ$ of class $C^r$. The modulus $γ$ is the ratio of hyperbolicity at the saddle point of the connection. Already asking $ϕ$ to be a lipeomorphism forces two saddle loop bifurcations to have the same modulus, while two such bifurcations with the same modulus are $(C^0,±Identity)$-equivalent."
}

@Book{A78-ode,
	month = {7},
	year = {1978},
	crossref = {A73-ode},
	isbn = {978-0-262-51018-9},
	related = {A73-ode},
	relatedtype = {reprintof}
}

@Book{A73-ode,
	month = {12},
	mr = {361233},
	location = {Cambridge, MASS},
	publisher = {MIT Press},
	cornell-library = {4990738},
	isbn = {978-0-262-01037-5},
	pagetotal = {viii+280},
	year = {1973},
	title = {Ordinary differential equations},
	translator = {Richard A. Silverman},
	author = {V. I. Arnold}
}

@Book{AAIS94,
	file = {AAIS94.pdf},
	abstract = {Bifurcation theory and catastrophe theory are two of the best known areas within the field of dynamical systems. Both are studies of smooth systems, focusing on properties that seem to be manifestly non-smooth. Bifurcation theory is concerned with the sudden changes that occur in a system when one or more parameters are varied. Examples of such are familiar to students of differential equations, from phase portraits. Moreover, understanding the bifurcations of the differential equations that describe real physical systems provides important information about the behavior of the systems. Catastrophe theory became quite famous during the 1970's, mostly because of the sensation caused by the usually less than rigorous applications of its principal ideas to "hot topics", such as the characterization of personalities and the difference between a "genius" and a "maniac". Catastrophe theory is accurately described as singularity theory and its (genuine) applications. The authors of this book, the first printing of which was published as Volume 5 of the Encyclopaedia of Mathematical Sciences, have given a masterly exposition of these two theories, with penetrating insight.},
	doi = {10.1007/978-3-642-57884-7},
	url = {http://www.springer.com/gp/book/9783540181736},
	maxnames = {4},
	editor = {Arnold V. I.},
	volume = {5},
	year = {1994},
	AUTHOR = {Arnold, V. I. and Afrajmovich, V. S. and } # YuI # { and Shilnikov, L. P.},
	SUBTITLE = {Bifurcation Theory and Catastrophe Theory},
	TITLE = {Dynamical Systems V},
	SERIES = {Encyclopaedia of Mathematical Sciences},
	LOCATION = {Berlin},
	PUBLISHER = {Springer-Verlag Berlin Heidelberg},
	PAGETOTAL = {IX, 274}
}

@Book{ALGM66:en,
	pagetotal = {xxiii+524},
	mr = {0350126},
	location = {New York-Toronto, Ont. and Jerusalem-London},
	publisher = {Halsted Press [A division of John Wiley \& Sons] and Israel Program for Scientific Translations},
	year = {1973},
	title = {Qualitative theory of second-order dynamic systems},
	author = {Andronov, A. A. and Leontovich, E. A. and Gordon, I. I. and Maĭer, A. G.},
	related = {ALGM66:transl},
	relatedtype = {translationof}
}

@Book{ALGM66:ru,
	pagetotal = {568},
	mr = {0199506},
	langid = {russian},
	language = {russian},
	location = {М.},
	publisher = {Наука},
	year = {1966},
	title = {Качественная теория динамических систем второго порядка},
	author = {А. А. Андронов and Е. А. Леонтович and И. И. Гордон and А. Г. Майер}
}

@Book{ALGM66:transl,
	pagetotal = {568},
	mr = {0199506},
	langid = {english},
	language = {russian},
	location = {M.},
	publisher = {Nauka},
	year = {1966},
	title = {Kachestvennaya teoriya dinamicheskih sistem vtorogo poryadka},
	author = {Andronov, A. A. and Leontovich, E. A. and Gordon, I. I. and Maĭer, A. G.}
}

@Book{ALGM67:en,
	pagetotal = {xiv+482},
	mr = {0344606},
	location = {New York-Toronto, Ont. and  Jerusalem-London},
	publisher = {Halsted Press [A division of John Wiley \& Sons] and Israel Program for Scientific Translations},
	year = {1973},
	title = {Theory of bifurcations of dynamic systems on a plane},
	author = {Andronov, A. A. and Leontovich, E. A. and Gordon, I. I. and Maĭer, A. G.},
	language = {russian},
	langid = {english},
	related = {ALGM67:transl},
	relatedtype = {translationof}
}

@Book{ALGM67:ru,
	pagetotal = {488},
	langid = {russian},
	language = {russian},
	mr = {0235228},
	location = {М.},
	publisher = {Наука},
	year = {1967},
	title = {Теория бифуркаций динамических систем на плоскости},
	author = {А. А. Андронов and Е. А. Леонтович and И. И. Гордон and А. Г. Майер}
}

@Book{ALGM67:transl,
	pagetotal = {488},
	langid = {english},
	language = {russian},
	mr = {0235228},
	publisher = {Nauka},
	location = {M.},
	year = {1967},
	title = {Teoriya bifurkaciy dinamicheskih sistem na ploskosti},
	author = {Andronov, A. A. and Leontovich, E. A. and Gordon, I. I. and Maĭer, A. G.}
}

@Article{AP37,
	pages = {247-251},
	volume = {14},
	year = {1937},
	journaltitle = {Dokl. Akad. Nauk. SSSR},
	title = {Systèmes grossiers},
	author = {A. Andronov and L. Pontrjagin}
}

@ARTICLE{AW67,
	author = "Adler, R. L. and Weiss, B.",
	title = "Entropy, a complete metric invariant for automorphisms of the torus",
	journal = "Proc. of Nat. Acad. Sci.",
	volume = "57:6",
	year = 1967,
	pages = "1573–1576"
}

@article{Afr_Liu_Young,
	author = {V. S. Afraimovich and W.-S. Liu and T. Young},
	title = {Conventional multipliers for homoclinic orbits},
	journaltitle = {Nonlinearity},
	year = 1996,
	volume = 9,
	pages = {115-136},
	langid = {english}
}

@article{Afr_Young,
	author = {V. Afraimovich and T. Young},
	title = {Relative density of irrational rotation numbers in families of circle diffeomorphisms},
	journaltitle = {Ergod. Th. and Dynam. Sys},
	year = 1998,
	volume = 18,
	pages = {1-16},
	langid = {english}
}

@Article{An84,
	url = {https://ui.adsabs.harvard.edu/#abs/1984VeLen.......67A},
	keywords = {Evolution (Development), Random Signals, Synchronism, Astrophysics, Asymptotic Properties, Geophysics, Steady State, Physics (General), Cycles},
	abstract = {A set of similar one-dimensional cyclic mechanisms is considered, the only difference between the mechanisms being the setting of the initial phase. It is proved that, with the exception of certain special cases, the mechanisms are mutually synchronized as discrete time approaches infinity. Applications to astrophysical and geophysical processes are examined.},
	pages = {67-76},
	volume = {2},
	year = {1984},
	journaltitle = {Vestnik Leningrad. Univ. Mat. Mekh. Astronom.},
	title = {Modeling cyclic evolution processes: Synchronization by means of a random signal},
	author = {V. A. Antonov}
}

@Book{Ar97,
	abstract = {This book is the first systematic presentation of the theory of random dynamical systems, i.e. of dynamical systems under the influence of some kind of randomness. The theory comprises products of random mappings as well as random and stochastic differential equations. The author's approach is based on Oseledets'multiplicative ergodic theorem for linear random systems, for which a detailed proof is presented. This theorem provides us with a random substitute of linear algebra and hence can serve as the basis of a local theory of nonlinear random systems. In particular, global and local random invariant manifolds are constructed and their regularity is proved. Techniques for simplifying a system by random continuous or smooth coordinate tranformations are developed (random Hartman-Grobman theorem, random normal forms). Qualitative changes in families of random systems (random bifurcation theory) are also studied. A dynamical approach is proposed which is based on sign changes of Lyapunov exponents and which extends the traditional phenomenological approach based on the Fokker-Planck equation. Numerous instructive examples are treated analytically or numerically. The main intention is, however, to present a reliable and rather complete source of reference which lays the foundations for future works and applications.},
	issn = {1439-7382},
	series = {Springer Monographs in Mathematics},
	xdata = {Springer-Berlin},
	author = "Arnold, Ludwig",
	title = "Random Dynamical Systems",
	year = {1998},
	isbn = {978-3-642-08355-6},
	doi = {10.1007/978-3-662-12878-7}
}

@BOOK{BDV05,
	author = "Bonatti, Christian and Díaz, Lorenzo and Viana, Marcelo",
	title = "Dynamics Beyond Uniform Hyperbolicity: a global geometric and probabilistic perspective",
	volume = 102,
	series = "Encyclopedia of mathematical sciences",
	publisher = "Springer-Verlag Berlin and Heidelberg GmbH and Co. KG",
	location = "Dordrecht",
	year = "2005",
	isbn = "3-540-22066-6"
}

@Article{BFS14,
	file = {BFS14.pdf},
	keywords = {Minimal IFS on the circle, minimality of orbital branches (fiberwise orbits)},
	abstract = {We study the minimality of almost every orbital branch of minimal iterated function systems (IFSs). We prove that this kind of minimality holds for forward and backward minimal IFSs generated by orientation-preserving homeomorphisms of the circle. We provide new examples of iterated functions systems where this behavior persists under perturbation of the generators.},
	number = {9},
	volume = {34},
	pages = {3341-3352},
	year = {2014},
	journaltitle = {Discrete & Continuous Dynamical Systems - A},
	author = {Pablo G. Barrientos and Abbas Fakhari and Aliasghar Sarizadeh},
	doi = {10.3934/dcds.2014.34.3341},
	title = {Density of fiberwise orbits in minimal iterated function systems on the circle}
}

@Article{BGMS17,
	eprint = {1506.07101},
	eprinttype = {arxiv},
	file = {euclid.tmna.1491876023.pdf; 1506.07101.pdf},
	abstract = {Every quasi-attractor of an iterated function system (IFS) of continuous functions on a first-countable Hausdorff topological space is renderable by the probabilistic chaos game. By contrast, we prove that the backward minimality is a necessary condition to get the deterministic chaos game. As a consequence, we obtain that an IFS of homeomorphisms of the circle is renderable by the deterministic chaos game if and only if it is forward and backward minimal. This result provides examples of attractors (a forward but no backward minimal IFS on the circle) that are not renderable by the deterministic chaos game. We also prove that every well-fibred quasi-attractor is renderable by the deterministic chaos game as well as quasi-attractors of both, symmetric and non-expansive IFSs.},
	title = {On the chaos game of iterated function systems},
	author = {Barrientos, Pablo G. and Ghane, Fatemeh H. and Malicet, Dominique and Sarizadeh, Aliasghar},
	Zbl = {1373.37054},
	mr = {3635639},
	url = {https://projecteuclid.org/euclid.tmna/1491876023},
	pages = {105-132},
	year = {2017},
	number = {1},
	volume = {49},
	journaltitle = {Topol. Methods Nonlinear Anal.},
	doi = {doi:10.12775/TMNA.2016.064}
}

@article{BLL97,
	file = {BLL97.pdf},
	author = {Michel Belliart and Isabelle Liousse and Frank Loray},
	title = {Sur l'existence de points fixes attractifs pour les sous-groupes de $Aut(ℂ, 0)$},
	language = {fr},
	pages = {443-446},
	series = {Série I},
	year = {1997},
	journaltitle = {C.R. Acad. Sci. Paris},
	volume = {324},
	doi = {10.1016/S0764-4442(97)80083-3}
}

@Article{BR15,
	eprinttype = {arxiv},
	eprint = {1303.2521},
	number = {5},
	volume = {35},
	pages = {1345-1368},
	month = {8},
	year = {2015},
	journaltitle = {Ergodic Theory and Dynamical Systems},
	title = {Dynamics of iterated function systems on the circle close to rotations},
	abstract = {We study the dynamics of iterated function systems generated by a pair of circle diffeomorphisms close to rotations in the $C^{1+bv}$-topology.
We characterize the obstruction to  minimality  and  describe  the  limit  set.
In  particular,  there  are  no  invariant  minimal Cantor sets, which can be seen as a Denjoy/Duminy type theorem for iterated systems on the circle.},
	file = {BR17.pdf; BR17-arXiv.pdf},
	doi = {10.1017/etds.2013.112},
	author = {Pablo G. Barrientos and Artem Raibekas}
}

@InBook{Ba52,
	abstract = {In the study of nonlinear problems it is difficult for the
mathematician to find rich classifications of nonlinear systems which
are sufficiently homogeneous in their properties to yield an
interesting theory.  Strong analytic conditions (restricting, for
example, the functions to polynomials) will often still admit systems
with pathological behaviors. For physical systems to perform certain
operations they must, if they are to be useful, possess a certain
degree of stability. Small perturbations should not affect the
essential features of the system. Since the physical components of a
system can never be duplicated exactly, experimental verification
would be impossible unless the...},
	editor = {S. Lefschetz},
	pages = {37-60},
	publisher = {Princeton University Press},
	number = {29},
	volume = {II},
	series = {Annals of Mathematics Studies},
	booktitle = {Contributions to the Theory of Nonlinear Oscillations},
	url = {http://www.jstor.org/stable/j.ctt1bgz9z7.6},
	author = {H. F. DeBaggis},
	year = {1952},
	title = {Dynamical Systems with Stable Structures}
}

@ARTICLE{BabLev78,
	author = "Babich, V. M. and Levitan, B. M.",
	title = "The focussing problem and the asymptotics of the spectral function of the Laplace||Beltrami operator",
	journal = "Dokl. Akad. Nauk SSSR",
	volume = "230, No. 5",
	pages = "1017--1020",
	year = 1978
}

@ARTICLE{BarZhar,
	number = {4},
	abstract = {
		Classical (Birkhoff) billiards with full 1-parameter families of periodic orbits are considered.
		It is shown that construction of a convex billiard with a “rational” caustic (i.e. carrying only periodic orbits) can be reformulated as the problem of finding a closed curve tangent to a non-integrable distribution on a manifold.
		The properties of this distribution are described as well as the consequences for the billiards with rational caustics.
		A particular implication of this construction is that an ellipse can be infinitesimally perturbed so that any chosen rational elliptic caustic will persist.
	},
	journaltitle = {Math. Res. Lett.},
	author = "Baryshnikov, {\relax Yu}. and Zharnitsky, V.",
	title = "Sub-Riemannian geometry and periodic orbits in classical billiards",
	volume = 13,
	year = 2006,
	pages = "587--598"
}

@Article{Bax89,
	file = {Bax89.pdf},
	keywords = {Entryopy, Manifold, Probability Measure, Exponential Growth, Statistical Theory, Lyapunov Exponents},
	abstract = {The Lyapunov exponents λ1≧λ2≧...≧λ d for a stochastic flow of diffeomorphisms of a d-dimensional manifold M (with a strongly recurrent one-point motion) describe the almost-sure limiting exponential growth rates of tangent vectors under the flow. This paper shows how the Lyapunov exponents are related to measure preserving properties of the stochastic flow on M and of the induced stochastic flow on the projective bundle PM. Relative entropy is used to quantify the extent to which a measure fails to be invariant under the flow. The results include the following. If M is compact and if the one-point motion on M is a non-degenerate diffusion with stationary probability measure ϱ then λ1+...+λ d ≦0 with equality if and only if the flow preserves ϱ almost surely; if in addition the induced one-point motion on PM satisfies a weak non-degeneracy condition then λ1=...=λ d if and only if there is a smooth Riemannian structure on M with respect to which the flow is conformal almost surely.},
	doi = {10.1007/BF00367301},
	pages = {521-554},
	number = {4},
	volume = {81},
	year = {1989},
	journaltitle = {Probability Theory and Related Fields},
	title = {Lyapunov exponents and relative entropy for a stochastic flow of diffeomorphisms},
	author = {Peter H. Baxendale}
}

@article{C86,
	file = {C86.pdf},
	url = {http://www.numdam.org/item?id=PMIHES_1986__64__143_0},
	Zbl = {0625.57011},
	mr = {88m:58161},
	author = {M. Chaperon},
	title = {$C^k$-conjugacy of holomorphic flows near a singularity},
	journaltitle = {Inst. Hautes Etudes Sci. Publ. Math.},
	number = {64},
	year = {1986},
	pages = {143-183}
}

@Article{DG12,
	journaltitle = {Fund. Math},
	number = {1},
	doi = {10.4064/fm216-1-2},
	author = "Lorenzo J. Díaz and K. Gelfert",
	title = "Porcupine-like horseshoes: Transitivity, Lyapunov spectrum, and phase transitions",
	year = 2012,
	volume = 216,
	pages = "55-100"
}

@ARTICLE{DGR13,
	journaltitle = {Dynamical Systems},
	publisher = {Taylor & Francis},
	year = {2013},
	abstract = {We study the spectrum of Lyapunov exponents of a family of partially hyperbolic and topologically transitive local diffeomorphisms that are step skew-products over a horseshoe map, continuing previous investigations. These maps are genuinely non-hyperbolic and the central Lyapunov spectrum contains negative and positive values. We show that, besides one gap, this spectrum is complete. We also investigate how Lyapunov regular points with corresponding (central) exponents are distributed in phase space. The principal ingredients of our proofs are minimality of the underlying iterated function system and shadowing-like arguments.},
	doi = {10.1080/14689367.2012.753992},
	number = {1},
	pages = {76-110},
	author = "Lorenzo J. Díaz and K. Gelfert and M. Rams",
	title = "Almost complete Lyapunov spectrum in step skew-products",
	volume = 28
}

@ARTICLE{DH09,
	journaltitle = {Fund. Math.},
	author = "Lorenzo J. Díaz and V. Horita and I. Rios and M. Sambarino",
	title = "Destroying horseshoes via heterodimensional cycles: generating bifurcations inside homoclinic classes",
	volume = 29,
	year = 2009,
	pages = "433-473"
}

@Article{DKN07,
	doi = {10.1007/s11511-007-0020-1},
	file = {DKN07.pdf},
	abstract = {Using probabilistic methods, we prove new rigidity results for groups and pseudo-groups of diffeomorphisms of one dimensional manifolds with intermediate regularity class (i.e. between C1 and C2). In particular, we show some generalizations of Denjoy theorem and the classical Kopell lemma for abelian groups. These techniques are also applied to the study of codimension-1 foliations. For instance, we obtain several generalized versions of Sacksteder theorem in class C1. We conclude with some remarks about the stationary measure.},
	pages = {199-262},
	number = {2},
	volume = {199},
	year = {2007},
	journaltitle = {Acta math.},
	title = {Sur la dynamique unidimensionnelle en régularité intermédiaire},
	author = {Bertrand Deroin and Victor Kleptsyn and Andrés Navas}
}

@ARTICLE{DiazGelfert,
	author = "Lorenzo J. Díaz and Katrin Gelfert",
	title = "Porcupine-like horseshoes: Transitivity, Lyapunov spectrum, and phase transitions",
	journal = "Fund. Math",
	year = 2012,
	volume = 216,
	pages = "55-100",
	eprint = "1011.6294",
	eprinttype = "arxiv"
}

@article{Dou,
	author = {Adrien Douady},
	title = {Does a Julia set depend continuously on the polynomial?},
	journal = {Complex dynamical systems (Cincinnati, OH, 1994) Proc. Sympos. Appl. Math.},
	volume = 49,
	publisher = {Amer. Math. Soc., Providence, RI},
	year = 1994,
	pages = {91–138},
	doi = {10.1090/psapm/049/1315535}
}

@unpublished{DuYuI-nonlocal,
	author = {A. V. Dukov and } # YuI,
	title = {Numerical invariants in generic semilocal families of vector fields on two-dimensional sphere},
	pubstate = {In preparation}
}

@ARTICLE{DuistGuill75,
	author = "Johannes Jisse Duistermaat and Victor William Guillemin",
	title = "The spectrum of positive elliptic operators and periodic bicharacteristics",
	journal = "Invent. Math.",
	volume = "29",
	year = "1975",
	pages = "39--79"
}

@unpublished{Dukov-nonlocal,
	author = {A. V. Dukov},
	title = {Functional invariants in generic semilocal families of vector fields on two-dimensional sphere},
	pubstate = {In preparation}
}

@Article{Dukov18-heart:en,
	title = {Bifurcations of the \enquote{heart} polycycle in generic 2-parameter families},
	keywords = {polycycle, two-parameter family, bifurcation diagram, sparkling separatrix connection, heart polycycle},
	pages = {209-229},
	year = {2018},
	journaltitle = {Transactions of the Moscow Mathematical Society},
	shortjournal = {Trans. Moscow Math. Soc.},
	translator = {Ian Marshall},
	author = {A. V. Dukov},
	doi = {10.1090/mosc/284},
	related = {Dukov18-heart:transl},
	relatedtype = {translationof}
}

@Article{Dukov18-heart:ru,
	mathnet = {mmo615},
	elibrary = {37045100},
	abstract = {В работе описан полицикл «сердце» и доказано, что множество полей с
полициклом «сердце» образуют банахово подмногообразие коразмерности
два в пространстве гладких векторных полей на двумерной
сфере. Построена бифуркационная диаграмма типичного семейства,
содержащего данный полицикл, и описана перестройка фазового портрета.},
	pages = {247-269},
	issn = {0134-8663},
	number = {2},
	volume = {79},
	year = {2018},
	shortjournal = {Тр. ММО},
	journaltitle = {Труды Московского математического общества},
	title = {Бифуркации полицикла «сердце» в типичных двупараметрических семействах},
	author = {А. В. Дуков}
}

@Article{Dukov18-heart:transl,
	mathnet = {mmo615},
	elibrary = {37045100},
	pages = {247-269},
	issn = {0134-8663},
	number = {2},
	volume = {79},
	year = {2018},
	shortjournal = {Tr. MMO},
	journaltitle = {Trudy Moskovskogo Matematicheskogo Obshchestva},
	title = {Bifurkacii policikla \enquote{serdce} v tipichnyh dvuparametricheskih semeistvah},
	author = {A. V. Dukov}
}

@article{F06:en,
	file = {F06-en.pdf},
	year = {2006},
	author = "Tatiana Firsova",
	title = "Topology of analytic foliations in $ℂ^2$. The Kupka-Smale property",
	journaltitle = "Proceedings of the Steklov Institute of Mathematics",
	publisher = "Nauka/Interperiodica",
	volume = {254},
	mathnet = "tm106",
	pages = "152--168",
	mr = {2301003},
	doi = "10.1134/S0081543806030060"
}

@Thesis{F68,
	institution = {University of California},
	ids = {Franks-thesis},
	title = "Anosov Diffeomorphisms",
	author = "John Franks",
	year = "1968",
	address = "Berkeley"
}

@ARTICLE{F69,
	title = "Anosov diffeomorphisms on tori",
	ids = {Franks69},
	author = "John Franks",
	journal = "Trans. Amer. Math. Soc.",
	year = 1969,
	volume = 145,
	pages = "117--124"
}

@BOOK{F90,
	author = "K. Falconer",
	title = "Fractal geometry: mathematical foundations and applications",
	publisher = "John Wiley and Sons",
	address = "USA",
	year = 1990
}

@Unpublished{FGIKS-parabolic,
	title = {Two-parameter families of vector fields on the two-sphere: new phenomena},
	author = {Dmitry Filimonov and Nataliya Goncharuk and } # YuI # { and } # YuK # { and Ilya Schurov},
	pubstate = {In preparation}
}

@Article{Fur63,
	keywords = {Random walk, Continuous functions, Matrices, Law of large numbers, Mathematical vectors, P process, Umklapp process, Brownian motion, Markov processes},
	pages = {377-428},
	number = {3},
	volume = {108},
	year = {1963},
	journaltitle = {Trans. Amer. Math. Soc.},
	title = {Noncommuting random products},
	doi = {10.1090/S0002-9947-1963-0163345-0},
	author = {Harry Furstenberg}
}

@article{G-MW95,
	author = {Xavier Gómez-Mont and Bruno Wirtz},
	year = {1995},
	title = {On fixed points of conformal pseudogroups},
	journaltitle = {Boletim da Sociedade Brasileira de Matemática - Bulletin/Brazilian Mathematical Society},
	volume = {26},
	number = {2},
	pages = {201-209},
	issn = "1678-7714",
	doi = "10.1007/BF01236994"
}

@ARTICLE{G85,
	author = "Étienne Ghys",
	ids = {Ghys85},
	title = "Holomorphic {A}nosov systems",
	journal = "Invent. Math.",
	volume = 119,
	year = 1985,
	number = 3,
	pages = "585--614"
}

@Article{GH14,
	abstract = {We show that various classes of closed manifolds with non-trivial higher homotopy groups do not support (transitive) Anosov diffeomorphisms. In particular, we show that a finite product of spheres at least one of which is even-dimensional does not support transitive Anosov diffeomorphisms. },
	doi = {10.1112/blms/bdt100},
	pages = {349--366},
	number = {2},
	volume = {46},
	date = {2014-04},
	journaltitle = {Bulletin London Mathematical Society},
	title = {Manifolds with higher homotopy which do not support Anosov diffeomorphisms},
	author = {Andrey Gogolev and Federico Rodriguez Hertz}
}

@Online{GI-LBS,
	month = {4},
	year = {2018},
	eprinttype = {arxiv},
	eprint = {1804.04596},
	AUTHOR = {Nataliya B. Goncharuk and } # YuI,
	TITLE = {Large bifurcation supports}
}

@unpublished{GI-equivs,
	author = {Nataliya Goncharuk and } # YuI,
	title = {Equivalence relations in bifurcations of planar vector fields},
	pubstate = {In preparation}
}

@ARTICLE{GI00,
	journaltitle = {Proc. of Steklov Institute},
	file = {GI00-ru.pdf; GI00.pdf},
	author = {Gorodetski, Anton and } # YuI,
	title = "Certain Properties of Skew Products over a Horseshoe and a Solenoid",
	volume = "231",
	year = 2000,
	pages = "90–112"
}

@ARTICLE{GI96,
	author = "Gorodetski, Anton and " # YuI,
	title = "Minimal and strange attractors",
	journal = "International Journal of Bifurcation and Chaos",
	volume = "6:6",
	year = 1996,
	pages = "1177–1183"
}

@ARTICLE{GI99,
	author = "Gorodetski, Anton and " # YuI,
	title = "Certain New Robust Properties of Invariant Sets and Attractors of Dynamical Systems",
	journal = "Functional Analysis and Its Applications",
	volume = "33:2",
	year = 1999,
	pages = "95–105"
}

@ARTICLE{GIKN,
	author = "Gorodetski, Anton and " # YuI # " and Kleptsyn, Victor and Nalsky, Maxim",
	title = "Nonremovable Zero Lyapunov Exponents",
	journal = "Functional Analysis and Its Applications",
	volume = "39:1",
	year = 2005,
	pages = "21–30"
}

@ARTICLE{GIS-semistable,
	author = {Nataliya Goncharuk AND } # YuI # { AND Nikita Solodovnikov},
	ids = {NGYuINS},
	title = {Global bifurcations in generic one-parameter families with a parabolic cycle on $S^2$},
	eprinttype = {arxiv},
	eprint = {1707.09779},
	primaryclass = {math.DS},
	xdata = {MMJ},
	volume = {19},
	issue = {October–December},
	number = {4},
	year = {2019},
	pages = {709-737},
	url = {http://www.mathjournals.org/mmj/2019-019-004/2019-019-004-004.html}
}

@article{GK-BLC,
	abstract = { In this article we prove in a new way that a generic polynomial vector field in $ℂ²$ possesses countably many homologically independent limit cycles. The new proof needs no estimates on integrals, provides thinner exceptional set for quadratic vector fields, and provides limit cycles that stay in a bounded domain.
},
	keywords = {complex limit cycles, complex foliations, polynomial vector fields, polynomial vector fields},
	file = {GK-BLC.pdf; GK-BLC-arXiv.pdf},
	number = {1},
	author = {Nataliya Goncharuk and } # YuK,
	title = {Bounded limit cycles of polynomial foliations of $ℂ^2$ },
	journaltitle = {Bulletin of the Brazilian Mathematical Society, New Series},
	year = {2017},
	pages = {63--83},
	issn = {1678-7714},
	volume = {48},
	eprint = {1504.03313},
	eprinttype = {arxiv},
	langid = {english},
	doi = {10.1007/s00574-016-0005-9}
}

@Article{GK-CLC,
	doi = {10.1088/1361-6544/aa999a},
	pages = {909-919},
	number = {3},
	volume = {31},
	journaltitle = {Nonlinearity},
	file = {GK-CLC-Nonlinearity.pdf; 1702.00897.pdf},
	author = {Nataliya Goncharuk and } # YuK,
	title = {Cheap Complex Limit Cycles},
	eprint = {1702.00897},
	eprinttype = {arxiv},
	year = {2017},
	langid = {english}
}

@unpublished{GK-glasses-modified,
	author = {Nataliya Goncharuk and } # YuK,
	title = {Bifurcations of planar vector fields: new examples of families with functional invariants},
	pubstate = {In preparation}
}

@Online{GK-phase,
	author = YuK # { AND Nataliya Goncharuk},
	title = {Bifurcations of the polycycle “tears of the heart”: multiple numerical invariants},
	eprinttype = {arXiv},
	eprint = {1808.07459},
	primaryclass = {math.DS},
	note = {to appear in Moscow Math. J.},
	file = {GK-phase.pdf}
}

@article{GK07,
	AUTHOR = {Tatiana Igorevna Golenishcheva–Kutuzova and Victor A. Kleptsyn},
	TITLE = {Convergence of the {K}rylov–{B}ogolyubov {P}rocedure in {B}owan's {E}xample},
	JOURNAL = {Math. Notes},
	YEAR = 2007,
	VOLUME = 82,
	NUMBER = 5,
	PAGES = {608–618},
	DOI = {10.1134/S0001434607110041},
	MR = 2399948,
	language = {english}
}

@Article{GK11-dan,
	year = {2011},
	pages = {590–592},
	number = {3},
	volume = {83},
	doi = {10.1134/S1064562411030343},
	journaltitle = {Doklady Mathematics},
	title = {On quadrilateral orbits in planar billiards},
	author = {A. Glutsyuk and } # YuK
}

@ARTICLE{GK12,
	author = "Glutsyuk, A. and " # YuK,
	ids = {KG-bill-jmd},
	title = "No planar billiard possesses an open set of quadrilateral trajectories",
	journal = "Journal of Modern Dynamics",
	volume = 6,
	number = 3,
	year = 2012,
	pages = "287--326",
	doi = "10.3934/jmd.2012.6.287"
}

@Article{GK18-genera,
	ids = {YK_NG1},
	file = {GK18-genera.pdf; GK18-genera-arXiv.pdf},
	issue = {January-March},
	number = {1},
	keywords = {Riemann surfaces, complex foliations, polynomial foliations, complex limit cycles},
	url = {http://www.mathjournals.org/mmj/2018-018-001/2018-018-001-003.html},
	abstract = {In this article, we prove two results. First, we construct a dense subset in the space of polynomial foliations of degree n such that each foliation from this subset has a leaf with at least (n+1)(n+2)/2−4 handles. Next, we prove that for a generic foliation invariant under the map (x,y) ↦ (x, −y) all leaves (except for a finite set of algebraic leaves) have infinitely many handles.},
	pages = {63-83},
	volume = {18},
	xdata = {MMJ},
	author = {Nataliya Goncharuk and } # YuK,
	title = {Genera of Non-Algebraic Leaves of Polynomial Foliations of $ℂ^2$},
	eprint = {1407.7878},
	eprinttype = {arxiv},
	year = {2018},
	langid = {english}
}

@Article{GKKV,
	abstract = {We consider a minimal action of a finitely generated semigroup by homeomorphisms of the circle, and show that the collection of translation numbers of individual elements completely determines the set of generators (up to a common continuous change of coordinates). One of the main tools used in the proof is the synchronization properties of random dynamics of circle homeomorphisms: Antonov’s theorem and its corollaries.},
	url = {http://www.mathjournals.org/mmj/2014-014-002/2014-014-002-006.html},
	pages = {291-308},
	number = {2},
	volume = {14},
	year = {2014},
	xdata = {MMJ},
	title = {Translation numbers define generators of $F^+_k  \to \operatorname{Homeo}_+(\mathbf{S}^1)$},
	author = {Tatiana Golenishcheva-Kutuzova and Anton Gorodetski and Victor Kleptsyn and Denis Volk}
}

@online{GKS-glasses,
	title = {New structurally unstable families of planar vector fields},
	author = {Nataliya Goncharuk and } # YuK # { and Nikita Solodovnikov},
	eprint = {1908.02693},
	eprinttype = {arxiv},
	eprintclass = {math.DS}
}

@article{GM88,
	year = {1988},
	title = {The Transverse Dynamics of a Holomorphic Flow},
	volume = {127},
	issn = {0003-486X},
	url = {http://www.jstor.org/stable/1971416},
	doi = {10.2307/1971416},
	pages = {49--92},
	number = {1},
	journaltitle = {Annals of Mathematics},
	author = {Gomez-Mont, Xavier},
	urldate = {2017-06-03},
	note = {00030}
}

@ARTICLE{GeninTabachnikov,
	author = "Genin, D. and Tabachnikov, S.",
	title = "On configuration spaces of plane polygons,  sub-Riemannian geometry and periodic orbits of outer billiards",
	journal = "J.Mod. Dyn.",
	volume = 1,
	year = 2007,
	pages = "155--173"
}

@InProceedings{Ghy87,
	venue = {Mexico City, 1984},
	file = {Ghy87.pdf},
	part = {III},
	pages = {81-106},
	location = {Providence, RI},
	doi = {10.1090/conm/058.3/893858},
	publisher = {Amer. Math. Soc.},
	number = {58},
	series = {Contemp. Math.},
	booktitle = {The Lefschetz centennial conference},
	year = {1987},
	title = {Groupes d'homeomorphismes du cercle et cohomologie bornee},
	author = {Étienne Ghys}
}

@ARTICLE{Go06,
	author = "Anton Gorodetski",
	title = "The regularity of central leaves of partially hyperbolic sets and its applications",
	journal = "Izvestiya: Mathematics",
	year = 2006,
	volume = "70 (6)",
	pages = "1093–1116"
}

@Book{HPS77,
	author = "Hirsch, Morris W. and Pugh, Charles C. and Shub, Michael",
	title = "Invariant manifolds",
	volume = {583},
	year = 1977,
	doi = {10.1007/BFb0092042},
	isbn = {978-3-540-08148-7},
	xdata = {LNM}
}

@Book{HSD,
	isbn = {978-0-12-382010-5},
	doi = {10.1016/C2009-0-61160-0},
	pages = {432},
	edition = {3rd},
	year = {2013},
	title = {Differential equations, dynamical systems, and an introduction to chaos},
	author = {Morris W. Hirsch and Stephen Smale and Robert L. Devaney},
	cornell-library = {8923213}
}

@Book{HW-ode,
	pages = {XX, 350},
	location = {New York},
	volume = {5},
	subtitle = {Ordinary Differential Equations},
	year = {1991},
	title = {Differential Equations: A Dynamical Systems Approach},
	author = {John H. Hubbard and Beverly H. West},
	isbn = {978-1-4612-8693-6},
	cornell-library = {10117860},
	doi = {10.1007/978-1-4612-4192-8},
	publisher = {Springer}
}

@BOOK{HW95-hd,
	volume = {18},
	cornell-library = {8923213},
	doi = {10.1007/978-1-4612-4192-8},
	AUTHOR = {John H. Hubbard and Beverly H. West},
	TITLE = {Differential Equations: A Dynamical Systems Approach. Higher-Dimensional Systems},
	SERIES = {Texts in Applied Mathematics},
	PART = 2,
	ISBN = {0-387-94377-3},
	PUBLISHER = {Springer-Verlag},
	LOCATION = {New-York},
	YEAR = {1995}
}

@BOOK{HWeyl,
	author = "Weyl, Hermann",
	title = "Gesammelte Abhandlungen",
	publisher = "Springer-Verlag",
	address = "Berlin",
	year = 1968
}

@ARTICLE{HWeyl11,
	author = "Weyl, Hermann",
	title = "Über die asymptotische Verteilung der Eigenwerte",
	journal = "Nachrichten von der Gesellschaft der Wissenschaften zu Göttingen,
	Mathematisch-Physikalische Klasse",
	address = "Göttingen",
	url = {http://eudml.org/doc/58792},
	year = 1911,
	pages = "110--117"
}

@Article{He79,
	file = {He79-numdam.djvu; He79-numdam.pdf},
	MR = {81h:58039},
	Zbl = {0448.58019},
	url = {https://eudml.org/doc/103958; http://www.numdam.org/item?id=PMIHES_1979__49__5_0},
	pages = {5-233},
	number = {1},
	volume = {49},
	year = {1979},
	journaltitle = {Publications Mathématiques de l'Institut des Hautes Études Scientifiques},
	title = {Sur la Conjugaison Différentiable des Difféomorphismes du Cercle a des Rotations},
	author = {Michael Robert Herman}
}

@Article{Hut81,
	file = {Hut81-orig.pdf; Hut81-reTeX.pdf},
	doi = {10.1512/iumj.1981.30.30055},
	number = {5},
	volume = {30},
	pages = {713-747},
	year = {1981},
	journaltitle = {Indiana Univ. Math. J.},
	title = {Fractals and Self-Similarity},
	author = {Hutchinson, John E.}
}

@Article{IKS-th1,
	ids = {IKS15,YuIKS15},
	issn = {0020-9910},
	abstract = {We construct an open set of structurally unstable three parameter families whose weak and so called moderate topological classification defined below has a numerical invariant that may take an arbitrary positive value. Here and below “families” are “families of vector fields in the two-sphere”. This result disproves an Arnold’s conjecture of 1985. Then we construct an open set of six parameter families whose moderate topological classification has a functional invariant. This invariant is an arbitrary germ of a smooth map (R+,a)→(R+,b). More generally, for any positive integers d and d′, we construct an open set of families whose topological classification has a germ of a smooth map R+d,a→R+d′,b as an invariant. Any smooth germ of this kind may be realized as such an invariant. These results open a new perspective of the global bifurcation theory in the two sphere. This perspective is discussed at the end of the paper.},
	month = {8},
	url = {http://rdcu.be/IqCp},
	file = {IKS-th1.pdf; IKS-th1-arXiv.pdf},
	volume = {213},
	number = {2},
	pages = {461-506},
	year = {2018},
	journaltitle = {Inventiones mathematicae},
	title = {Global bifurcations in the two-sphere: a new perspective},
	author = YuI # { and } # YuK # { and Ilya Schurov},
	language = {english},
	doi = {10.1007/s00222-018-0793-1},
	eprinttype = {arxiv},
	eprint = {1506:06797}
}

@ARTICLE{IKS08,
	journaltitle = {Journal of Fixed Point Theory and Applications},
	author = YuI # " and Kleptsyn, Victor and Saltykov, Peter",
	title = {Openness of the set of boundary preserving maps of an annulus with intermingled attracting basins},
	volume = "3",
	year = 2008,
	number = "2",
	pages = "449–463"
}

@book{IL,
	author = YuI # { and Weigu Li},
	title = {Nonlocal bifurcations},
	year = {1998},
	series = {Mathematical Surveys and Monographs},
	volume = 66,
	publisher = {American Mathematical Society}
}

@ARTICLE{IN10,
	author = YuI # " and Negut, Andrei",
	title = "Invisible parts of attractors",
	journal = "Nonlinearity",
	year = 2010,
	volume = 23,
	number = 5,
	pages = "1199–1219"
}

@ARTICLE{IN12,
	author = YuI # " and Negut, Andrei",
	title = "Hölder properties of perturbed skew products and Fubini regained",
	journal = "Nonlinearity",
	year = "2012",
	volume = "25",
	number = "8",
	pages = "2377–2399",
	arxiv = "1005.0173v1"
}

@article{IP83,
	title = {A polynomial vector field with singular points of only Poincare type},
	shortjournal = {Funct Anal Its Appl},
	year = {1983},
	author = YuI # { and A. S. Pyartli},
	pages = {313-315},
	volume = {17},
	number = {4},
	doi = {10.1007/BF01076727}
}

@ARTICLE{IYa91,
	author = YuI # { and } # Yakovenko,
	title = {Finitely-smooth normal forms of local families of diffeomorphisms and vector fields},
	file = {IYa-RussMathSurve-1991.pdf},
	year = 1991,
	journal = {Russian Mathematical Surveys},
	doi = {10.1070/RM1991v046n01ABEH002733},
	volume = {46},
	number = {1},
	pages = {1-43}
}

@book{IYbook,
	author = YuI # { and } # Yakovenko,
	title = {Lectures on Analytic Differential Equations},
	year = {2008},
	isbn = {9780821836675},
	series = {Graduate Studies in Mathematics},
	issn = {1065-7339},
	volume = {86},
	publisher = {American Mathematical Society}
}

@ARTICLE{Il-thick,
	abstract = {A diffeomorphism is said to have a thick attractor provided that its attractor has positive but not full Lebesgue measure. A set in a functional space is quasiopen, if it may be obtained from an open set by removing a countable number of hypersurfaces. We prove that there exists a quasiopen set in the space of boundary preserving diffeomorphisms of a compact manifold with boundary, such that any map in this set has a thick attractor. The meaning of the word “attractor” should be specified. In the above claim an “attractor” is, roughly speaking, a “topologically mixing maximal attractor”. We also conjecture that the claim is true for the Milnor attractor of diffeomorphisms and prove the claim for Milnor attractors of mild skew products. We reduce the conjecture above to a general conjecture about Milnor attractors of partially hyperbolic diffeomorphisms.},
	doi = {10.1016/j.indag.2011.09.006},
	ids = {YuI-thick},
	pages = {257-314},
	number = {3-4},
	volume = {22},
	year = {2011},
	journaltitle = {Indagationes Mathematicae},
	author = YuI,
	title = "Thick attractors of boundary preserving diffeomorphisms"
}

@article{Il02,
	author = YuI,
	title = {Centenial history of Hilbert's 16th problem},
	journaltitle = {Bull. Amer. Math. Soc. (N.S.)},
	volume = {39},
	number = {3},
	year = {2002},
	pages = {301--354 (electronic)},
	MR = {MR1898209},
	doi = {10.1090/S0273-0979-02-00946-1}
}

@article{Il69-genus:en,
	file = {Il69-genus-en.pdf},
	author = YuI,
	title = {An Example of Equations $\frac{dw}{dz}=\frac{P_n(z,w)}{Q_n(z,w)}$ Having a Countable Number of Limit Cycles and Arbitrarily Large Petrovskiĭ-Landis Genus},
	journaltitle = {Mathematics of the USSR-Sbornik},
	volume = {9},
	number = {3},
	pages = {365},
	url = {http://stacks.iop.org/0025-5734/9/i=3/a=A06},
	doi = {10.1070/SM1969v009n03ABEH001288},
	year = {1969},
	abstract = {In this work we construct an open set $V$ in the space of coefficients $𝒜_n$ of the equations $dw/dz = P_n(z, w)/Q_n(z, w)$ such that on the solutions of an arbitrary equation $α∊V$ there exist a countable number of homotopically distinct limit cycles.
Also, for each natural number $N$ we construct an open set $V_N⊂𝒜_n$ such that an arbitrary equation $α∊V_N$ has a Petrovskiĭ-Landis genus which exceeds $N$.
    }
}

@article{Il78:en,
	author = YuI,
	title = {Topology of phase portraits of analytic differential equations on a complex projective plane},
	journaltitle = {Trudy Sem. Petrovsk.},
	year = {1978},
	volume = {4},
	pages = {83--136}
}

@ARTICLE{IlVo,
	author = YuI # " and Volk, Denis",
	title = "Cascades and $ε$-invisibility",
	journal = "accepted to Journal of the fixed point theory and applications"
}

@ARTICLE{Ivrii78,
	author = "Victor Ya. Ivrii",
	title = "The propagation of singularities of a solution of the wave equation n e a r a boundary",
	journal = "Dokl. Akad. Nauk SSSR",
	volume = "239, No. 4",
	pages = "772--774",
	year = 1978
}

@ARTICLE{Ivrii79,
	author = "Victor Ya. Ivrii",
	title = "Wave fronts of solutions of boundary--value problems for symmetric hyperbolic systems. I. Fundamental theorem",
	journal = "Sib. Mat. Zh.",
	volume = "20, No. 4",
	pages = "741--71",
	year = 1979
}

@ARTICLE{Ivrii80,
	author = "Victor Ivrii",
	ids = {Ivrii},
	title = "Second term of the spectral asymptotic expansion of the Laplace - Beltrami operator on manifolds with boundary",
	journal = "Funct. Anal. Appls.",
	fjournal = "Functional Analysis and Its Applications",
	volume = 14,
	number = 2,
	pages = "98–106",
	doi = "10.1007/BF01086550"
}

@book{J79,
	year = {1979},
	location = {Berlin, Heidelberg},
	title = {Equations de Pfaff algébriques},
	volume = {708},
	isbn = {978-3-540-09239-1},
	publisher = {Springer Berlin Heidelberg},
	author = {Jouanolou, Jean-Pierre},
	urldate = {2017-06-23},
	doi = {10.1007/BFb0063393},
	xdata = {LNM}
}

@article{K06:en,
	year = {2006},
	author = "Tatiana Igorevna Golenishcheva–Kutuzova",
	title = "A generic analytic foliation in $ℂ^2$ has infinitely many cylindrical leaves",
	journaltitle = "Proceedings of the Steklov Institute of Mathematics",
	publisher = "Nauka/Interperiodica",
	volume = {254},
	mathnet = "tm108",
	pages = "180--183",
	mr = {2301005},
	doi = {10.1134/S0081543806030084}
}

@ARTICLE{K94,
	author = "Kan, Itai",
	title = "Open sets of difeomorphisms having two attractors, each with everywhere dense basin",
	journal = "Bull. Amer. Math. Soc.",
	year = 1994,
	volume = 31,
	pages = "68–74"
}

@BOOK{KH95,
	author = "Anatole Katok and Hasselblat, Boris",
	title = "Introduction to the Modern Theory of the Dynamical Systems",
	publisher = "Cambridge University Press",
	year = 1995
}

@Article{KK15,
	abstract = {We construct a curve in the unstable foliation of an Anosov diffeomorphism such that the holonomy along this curve is defined on all of the corresponding stable leaves.},
	date = {2015-05},
	ids = {KK-anosov-curve},
	doi = {10.1017/etds.2013.71},
	pages = {935--943},
	number = {03},
	volume = {35},
	journaltitle = {Ergodic Theory and Dynamical Systems},
	title = {A curve in the unstable foliation of an Anosov diffeomorphism with globally defined holonomy},
	author = {Victor Kleptsyn and Yury Kudryashov}
}

@Online{KKO,
	author = {Victor Kleptsyn and } # YuK # { and Alexey Okunev},
	title = {Classification of generic semigroup actions of circle diffeomorphisms},
	year = 2018,
	month = 4,
	eprinttype = {arXiv},
	eprint = {1804.00951},
	eprintclass = {math.DS}
}

@Article{KN04,
	year = {2004},
	keywords = {dynamics on the circle, random dynamical system, skew product, attractor},
	abstract = {The paper deals with a theoretical justification of the effect, observed in computer experiments, of convergence of orbits (without tending to any particular point) in random dynamical systems on the circle.
The corresponding theorem is proved under certain assumptions satisfied, in particular, in some $C^1$-open domain in the space of random dynamical systems.

It follows from this theorem that the corresponding skew product has two invariant measurable sections, naturally called an attractor and a repeller.
Moreover, it turns out that convergence of orbits and the uniqueness of a stationary measure, phenomena that are mutually exclusive in the case of a single map, typically coexist in random dynamical systems},
	file = {KN04-en.pdf},
	doi = {10.1007/s10688-005-0005-9},
	pages = {267-282},
	number = {4},
	volume = {38},
	date = {2004-10},
	journaltitle = {Functional Analysis and Its Applicatications},
	title = {Contraction of orbits in random dynamical systems on the circle},
	author = {Victor A. Kleptsyn and Maxim B. Nalskii}
}

@online{KR17,
	author = {Yury Kudryashov and Valente Ramirez},
	title = {There are no new index theorems for quadratic vector fields on $ℂ^2$},
	eprint = {1705.06340},
	eprinttype = {arxiv},
	year = {2017},
	month = 5,
	langid = {english}
}

@INBOOK{KS,
	abstract = {this paper we investigate generic two- and three-parameter smooth families of vector fields on the two-dimensional sphere. The investigation is focused on determining the number of limit cycles which may appear in such families after small variations of the parameters. In other words, we study bifurcations of limit cycles in generic few-parametric families of vector fields on the sphere. It is known (see, for example, the introductory paper [8] in this Volume) that limit cycles are born from limit periodic sets which are closed invariant subsets of the sphere, eventually containing arcs of nonisolated singularities of vector fields. But since we study only generic families, with all singularities isolated, such limit periodic sets can be only polycycles (cyclically ordered collections of singular points together with trajectories connecting them in the specified order; the precise definition is given below). The question on the number of limit cycles which can be born from a polycycle occurring in a generic finite-parameter family, is closely related to the Hilbert--Arnold problem [8]. In order to solve this problem, at least for two- and three-parametric families, one needs to list all polycycles occurring in such families. This was our primary goal when writing this paper.},
	AUTHOR = "Kotova, A. and Stanzo, V.",
	TITLE = {On few-parameter generic families of vector fields on the two-dimensional sphere},
	BOOKTITLE = {Concerning the Hilbert 16th problem},
	PAGES = {155--201},
	SERIES = {American Mathematical Society Translation Series 2},
	PUBLISHER = {Amer. Math. Soc.},
	LOCATION = {Providence, RI},
	LANGUAGE = {english},
	YEAR = {1995},
	VOLUME = {165}
}

@ARTICLE{KS11,
	author = "Kleptsyn, Victor and  Saltykov, Peter",
	title = "On {$C^2$}--stable effects of intermingled basins of attractors in classes of boundary-preserving maps",
	shortjournal = {Trans. Moscow Math. Soc.},
	journaltitle = {Transactions of the Moscow Mathematical Society},
	doi = {10.1090/S0077-1554-2012-00196-4},
	abstract = {In the spaces of boundary-preserving maps of an annulus and a thickened torus, we construct open sets in which every map has intermingled basins of attraction, as predicted by I. Kan.

Namely, the attraction basins of each of the boundary components are everywhere dense in the phase space for such maps. Moreover, the Hausdorff dimension of the set of points that are not attracted by either of the components proves to be less than the dimension of the phase space itself, which strengthens the result following from the argument due to Bonatti, Diaz, and Viana.},
	file = {KS11.pdf},
	year = 2011,
	pages = "193-217"
}

@Article{KV14-mild,
	pages = {1595-1602},
	url = {http://stacks.iop.org/0951-7715/27/i=7/a=1595},
	doi = {10.1088/0951-7715/27/7/1595},
	number = {7},
	volume = {27},
	date = {2014-06-24},
	journaltitle = {Nonlinearity},
	title = {Nonwandering sets of interval skew products},
	author = {Denis Volk and Victor Kleptsyn}
}

@ARTICLE{KV14-step,
	file = {KV14-step.pdf},
	url = {http://www.mathjournals.org/mmj/2014-014-002/2014-014-002-008.html},
	ids = {KV-thin},
	number = {2},
	volume = {14},
	pages = {339-365},
	year = {2014},
	xdata = {MMJ},
	author = "Volk, Denis  and Kleptsyn, Victor",
	title = {Physical measures for nonlinear random walks on interval},
	eprinttype = "arxiv",
	eprint = "1110.2117"
}

@book{Kh,
	author = {A. Ya. Khinchin},
	title = {Continued fractions},
	year = {1997},
	publisher = {New York: Dover}
}

@article{KhV62:en,
	author = {M. G. Khudaĭ-Verenov},
	title = {A property of the solutions of a differential equation. (Russian)},
	journaltitle = "Mat. Sbornik",
	year = {1962},
	volume = "56(98)",
	number = {3},
	pages = "301--308",
	language = "russian",
	langid = {english},
	mr = {147699},
	zbmath = {an:0111.27902},
	mathnet = {msb4624}
}

@ARTICLE{Kl09,
	author = "Klimenko, A. V.",
	title = "The number of classes of Markov partitions for a hyperbolic automorphism of a 2-torus",
	publisher = "SB MATH",
	year = "2009",
	volume = "200 (8)",
	pages = "1247–1259"
}

@article{Koen84,
	year = {1884},
	author = {G. Koenigs},
	title = {Recherches sur les intégrales de certaines équations fonctionnelles},
	volume = {1},
	issn = {0012-9593},
	url = {https://eudml.org/doc/80916},
	pages = {3--41},
	doi = {10.24033/asens.247},
	journaltitle = {Annales scientifiques de l'École Normale Supérieure}
}

@ARTICLE{Ku10faa,
	author = "Kudryashov, Yury G.",
	ids = {bony-step},
	title = {Bony attractors},
	journal = "Funct. Anal. Appl.",
	volume = 44,
	number = 3,
	year = 2010,
	pages = "219-222",
	doi = {10.1007/s10688-010-0028-8}
}

@Thesis{Ku10these,
	institution = {ENS Lyon},
	ids = {Kudryashov-thesis},
	type = {PhD thesis},
	author = "Yury G. Kudryashov",
	title = "Des orbites périodiques et des attracteurs des systémes dynamiques",
	year = 2010,
	month = 12,
	url = "http://www.dyn-sys.org/misc/urkud/project_these_en.pdf"
}

@Online{Ku13,
	abstract = {In this article, we extend the phenomena of a bony attractor from a rather artificial class of step skew products to the class of diffeomorphisms on the Cartesian product of the two-dimensional torus by a sphere of arbitrary dimension.},
	date = {2013-05-16},
	title = {Bony attractors in higher dimension},
	author = {Yury Kudryashov},
	eprint = {1305.3889},
	eprinttype = {arxiv}
}

@book{Kuznetsov_2004,
	author = {given=Yuri, given-i={Yu}, family=Kuznetsov},
	title = {Elements of Applied Bifurcation Theory},
	series = {Applied Mathematical Sciences},
	volume = {112},
	year = 2004,
	publisher = {Springer-Verlag},
	location = {New York},
	doi = {10.1007/978-1-4757-3978-7},
	edition = {3},
	issn = {0066-5452},
	pagetotal = {XXII, 632},
	isbn = {978-1-4757-3978-7}
}

@article{L77,
	author = {N. N. Ladis},
	title = {Topological equivalence of hyperbolic linear systems (Russian)},
	journaltitle = {Differencialnye Uravnenija},
	number = 13,
	volume = 2,
	year = 1977,
	pages = {255-264, 379-380}
}

@article{LN02,
	file = {LN02.pdf},
	title = {Some examples for the Poincaré and Painlevé problems},
	volume = {35},
	issn = {0012-9593},
	url = {http://www.sciencedirect.com/science/article/pii/S0012959302010893},
	doi = {10.1016/S0012-9593(02)01089-3},
	abstract = {In 1891, Poincaré started a series of three papers in which he tried to answer the following question (cf. [21–23]): “Is it possible to decide if an algebraic differential equation in two variables is algebraically integrable?” (in the sense that it has a rational first integral). More or less at the same time P. Painlevé asked the following question: “Is it possible to recognize the genus of the general solution of an algebraic differential equation in two variables which has a rational first integral?”. In this paper we give examples of one-parameter families which show that both problems have a negative answer. With some of the families we can also answer a question posed by M. Brunella in [5].
En 1891, Poincaré commençait une série de trois articles dans lesquels il tentait de répondre à la question suivante (cf. [21–23]) : « Est-il possible de décider si une équation différentielle algébrique en deux variables est algébriquement intégrable ? » (au sens où il admet une intégrale première rationnelle). À peu près à la même époque, P. Painlevé posait la question suivante : « Est-il possible de déterminer le genre de la solution générale d'une équation différentielle algébrique en deux variables qui admet une intégrale première rationnelle ? ». Dans cet article, nous donnons des exemples de familles à un paramètre qui montrent que les deux problèmes ont une réponse négative. À l'aide de certaines de ces familles, nous pouvons également répondre à une question de M. Brunella dans [5].},
	pages = {231--266},
	number = {2},
	journaltitle = {Annales Scientifiques de l’École Normale Supérieure},
	author = {Lins Neto, Alcides},
	urldate = {2017-06-23},
	date = {2002-01-01}
}

@XData{LNM,
	series = {Lecture Notes in Mathematics},
	issn = {0075-8434},
	xdata = {Springer-Berlin}
}

@article{LR03,
	year = {2003},
	title = {Minimal, rigid foliations by curves on $ℂℙ^n$},
	volume = {5},
	issn = {1435-9855},
	doi = {10.1007/s10097-002-0049-6},
	pages = {147--201},
	number = {2},
	journaltitle = {Journal of the European Mathematical Society},
	shortjournal = {J. Eur. Math. Soc.},
	author = {Loray, Frank and Rebelo, Julio C.},
	urldate = {2017-07-13}
}

@book{Lav,
	author = {P.  Lavaurs},
	title = {Syst\`emes  dynamiques  holomorphiques:  explosion  de  points  périodiques},
	publisher = {Thése, Universit\`e Paris-Sud},
	year = 1989,
	langid = {french}
}

@Proceedings{Luminy89,
	doi = {10.1007/BFb0085387},
	eventdate = {1989-09-18/1989-09-22},
	isbn = {978-3-540-46722-9},
	venue = {Luminy, France},
	location = {Berlin, Heidelberg},
	publisher = {Springer},
	volume = {1455},
	editor = {Françoise, Jean-Pierre and Roussarie, Robert},
	year = {1990},
	title = {Bifurcations of Planar Vector Fields},
	xdata = {LNM}
}

@BOOK{Ly92,
	author = "Lyapunov, Aleksandr Mikhailovich",
	title = "General Problem of the Stability Of Motion (in Russian)",
	publisher = "Izdanie Khark. Matem. Obschestva",
	address = "Kharkov",
	year = 1892
}

@BOOK{Ly92en,
	author = "Lyapunov, Aleksandr Mikhailovich and Fuller, Anthony Thomas",
	title = "General Problem of the Stability Of Motion",
	publisher = "CRC Press",
	edition = 1,
	year = 1992
}

@ARTICLE{M74,
	author = "Anthony Manning",
	ids = {Manning74},
	title = "There are no new {A}nosov diffeomorphisms on tori",
	journal = "Amer. J. Math.",
	volume = 96,
	year = 1974,
	pages = "422--429"
}

@article{M75:en,
	author = "B. Mjuller",
	title = {On the density of solutions of an equation in $ℂP^2$},
	journaltitle = "Mat. Sbornik",
	year = {1975},
	volume = {27},
	number = {3},
	doi = {10.1070/SM1975v027n03ABEH002517},
	mathnet = {3715},
	mr = {466689},
	pages = "325--338"
}

@ARTICLE{M85,
	author = "Milnor, John",
	title = "On the Concept of Attractor",
	journal = "Commun. Math. Phys.",
	volume = "99",
	year = 1985,
	pages = "177–195"
}

@ARTICLE{M97,
	author = "Milnor, John",
	title = "Fubini foiled: Katok's paradoxial example in measure theory",
	journal = "Math. Intelligencer",
	volume = "19",
	year = 1997,
	number = "2",
	pages = "30–32"
}

@XData{MMJ,
	journaltitle = {Moscow Mathematical Journal},
	shortjournal = {Moscow Math. J.},
	issn = {1609-4514}
}

@article{MMJYuI70,
	xdata = {MMJ},
	author = {A. I. Bufetov and A. A. Glutsyuk and S. M. Gusein-Zade and A. S. Gorodetski and V. {\relax Yu}. Kaloshin and A. G. Khovanskii and V. A. Kleptsyn and S. {\relax Yu}. Nemirovskii and A. B. Sossinsky and M. A. Tsfasman and V. A. Vassiliev and S. {\relax Yu}. Yakovenko},
	file = {MMJYuI70.pdf},
	issue = {April-June},
	number = {2},
	url = {http://www.mathjournals.org/mmj/2014-014-002/2014-014-002-001.html},
	abstract = {This issue is dedicated to Yulij Sergeevich Ilyashenko on the occasion of his 70th birthday},
	pages = {173-179},
	volume = {14},
	title = {Yulij Sergeevich Ilyashenko},
	year = {2014},
	langid = {english}
}

@Article{Ma17,
	year = {2017},
	abstract = {In this paper, we study random walks gn = f n−1 . . . f 0 on the group Homeo
(S 1 ) of the homeomorphisms of the circle, where the homeomorphisms f k are chosen
randomly, independently, with respect to a same probability measure ν. We prove that
under the only condition that there is no probability measure invariant by ν-almost every
homeomorphism, the random walk almost surely contracts small intervals. It general-
izes what has been known on this subject until now, since various conditions on ν were
imposed in order to get the phenomenon of contractions. Moreover, we obtain the sur-
prising fact that the rate of contraction is exponential, even in the lack of assumptions of
smoothness on the f k ’s. We deduce various dynamical consequences on the random walk
(gn ): finiteness of ergodic stationary measures, distribution of the trajectories, asymp-
totic law of the evaluations, etc. The proof of the main result is based on a modification
of the Ávila-Viana’s invariance principle, working for continuous cocycles on a space
fibred in circles.},
	file = {Ma17.pdf},
	doi = {10.1007/s00220-017-2996-5},
	pages = {1083-1116},
	number = {3},
	volume = {356},
	journaltitle = {Communications in Mathematical Physics},
	date = {2017-12},
	title = {Random walks on $\operatorname{Homeo}(S^1)$},
	author = {Dominique Malicet},
	eprint = {1412.8618},
	eprinttype = {arxiv}
}

@Thesis{MolTh,
	type = {PhD thesis},
	author = {Vadim Moldavskis},
	title = {New generic properties of real and complex dynamical systems},
	institution = {Cornell University},
	pubstate = {Draft, not defended yet},
	language = {english},
	year = {2007}
}

@ARTICLE{N70,
	author = "Sheldon E. Newhouse",
	ids = {Newhouse70},
	title = "On codimension one {A}nosov diffeomorphisms",
	journal = "Amer. J. Math.",
	volume = 92,
	year = 1970,
	pages = "761--770"
}

@Article{N94,
	number = {2},
	pages = {569--599},
	volume = {44},
	year = {1994},
	journaltitle = {Ann. Inst. Fourier},
	doi = {10.5802/aif.1410},
	title = {Separatrices for non-solvable dynamics on $ℂ, 0$},
	author = {Isao Nakai}
}

@article{NG,
	ids = {NG2012},
	author = {Наталия Борисовна Гончарук},
	title = {Числа вращения и модули эллиптических кривых},
	journaltitle = {Функциональный анализ и его приложения},
	volume = 46,
	number = 1,
	pages = {13--30},
	year = 2012,
	langid = {russian},
	language = {russian}
}

@article{NG-inters,
	author = {Nataliya Borisovna Goncharuk},
	title = {Complex rotation numbers: bubbles and their intersections},
	journaltitle = {Analysis and PDE},
	year = 2018,
	langid = {english},
	eprint = {1708.01077},
	eprinttype = {arxiv}
}

@article{NG2012-en,
	author = {Nataliya Borisovna Goncharuk},
	title = {Rotation numbers and moduli of elliptic curves},
	journaltitle = {Functional analysis and its applications},
	volume = 46,
	number = 1,
	pages = {11-25},
	year = 2012,
	langid = {english},
	related = {NG},
	relatedtype = {translationof}
}

@article{Neto2012,
	title = {Fibers of the Baum-Bott map for foliations of degree two on {$\mathbb P^2$}},
	volume = {43},
	issn = {1678-7544},
	doi = {10.1007/s00574-012-0008-0},
	abstract = {The Baum-Bott map associates to a foliation the Baum-Bott indexes of their singularities. In this paper we study the fibers of the Baum-Bott map in the space of foliations of degree two on the projective plane ℙ2. In the main result we prove that its generic fiber contains exactly 240 orbits of the natural action of Aut(ℙ2) onthespace of foliations.},
	pages = {129--169},
	number = {1},
	journaltitle = {Bull Braz Math Soc, New Series},
	author = {Lins Neto, Alcides},
	year = {2012},
	langid = {english}
}

@Article{P59,
	doi = {10.2307/1970100},
	url = {http://www.jstor.org/stable/1970100},
	pages = {199-222},
	number = {1},
	volume = {69},
	series = {Second Series},
	month = {1},
	year = {1959},
	journaltitle = {Annals of Mathematics},
	title = {On Structural Stability},
	author = {M. M. Peixoto}
}

@article{P62,
	year = {1962},
	title = {Structural stability on two-dimensional manifolds},
	volume = {1},
	issn = {0040-9383},
	url = {http://www.sciencedirect.com/science/article/pii/0040938365900182},
	doi = {10.1016/0040-9383(65)90018-2},
	pages = {101--120},
	number = {2},
	journaltitle = {Topology},
	shortjournal = {Topology},
	author = {Peixoto, M. M.},
	urldate = {2017-06-20},
	date = {1962-04-01}
}

@article{P63,
	year = {1963},
	title = {Structural stability on two-dimensional manifolds. A further remark},
	volume = {2},
	issn = {0040-9383},
	url = {http://www.sciencedirect.com/science/article/pii/0040938363900326},
	doi = {10.1016/0040-9383(63)90032-6},
	pages = {179--180},
	number = {1},
	journaltitle = {Topology},
	shortjournal = {Topology},
	author = {Peixoto, M. M.},
	urldate = {2017-06-20},
	date = {1963-01-01}
}

@article{PL55,
	author = {I. G. Petrovskiĭ and E. M. Landis},
	title = {On the number of limit cycles of the equation $dy/dx=P(x, y)/Q(x, y)$, where $P$ and $Q$ are polynomials of 2nd degree},
	journaltitle = {Mat. Sb. N.S.},
	volume = {37},
	number = {79},
	year = {1955},
	pages = {209-250},
	MR = {17364d}
}

@article{PL57,
	author = {I. G. Petrovskiĭ and E. M. Landis},
	title = {On the number of limit cycles of the equation $dy/dx=P(x, y)/Q(x, y)$, where $P$ and $Q$ are polynomials},
	journaltitle = {Mat. Sb. N.S.},
	volume = {43},
	number = {85},
	year = {1957},
	pages = {149-168},
	MR = {19746c}
}

@Article{PS88,
	abstract = {We prove that for generic domains $Ω^n$ with smooth boundary $X$ for every integer $s ≥ 2$ there is at most a finite number of periodic reflecting rays with just $s$ reflections on $X$.},
	doi = {10.1017/S0143385700004338},
	pages = {81--91},
	number = {1},
	volume = {8},
	journaltitle = {Erg. Theor. \& Dyn. Sys.},
	title = {On the number of periodic reflecting rays in generic domains},
	author = {Vesselin M. Petkov and Luchezar N. Stojanov}
}

@ARTICLE{PSW97,
	author = "Pugh, Charles and Shub, Michael and Wilkinson, Amie",
	title = "Hölder foliations",
	journal = "Duke Math. J.",
	volume = "86",
	number = "3",
	year = 1997,
	pages = "517–547"
}

@BOOK{Pe04,
	author = "Y. Pesin",
	title = "Lectures on Partial Hyperbolicity and Stable Ergodicity",
	series = "Zürich Lectures in Advanced Mathematics",
	publisher = "EMS",
	year = 2004
}

@book{Pet96,
	author = {I. G. Petrowsky},
	title = {Selected works},
	part = {II: differential equations and probability theory},
	series = {Classics of Soviet Mathematics},
	volume = {5},
	publisher = {Gordon and Breach Publishers},
	location = {Amsterdam},
	year = {1996},
	MR = {1677648 (99m:01106b)}
}

@article{R16-twins,
	AUTHOR = {Ramírez, V.},
	TITLE = {Twin vector fields and independence of spectra for quadratic vector fields},
	JOURNALTITLE = {J. Dynam. Control Syst.},
	journaltitle = {Journal of Dynamical and Control Systems},
	YEAR = {2016},
	PAGES = {1--11},
	ISSN = {1573-8698},
	MRCLASS = {37F75},
	DOI = {10.1007/s10883-016-9344-5}
}

@INPROCEEDINGS{R87,
	Author = {R. Roussarie},
	Title = {Weak and continuous equivalences for families on line diffeomorphisms},
	ids = {R,Rous},
	Year = {1987},
	Language = {English},
	eventdate = {1985},
	BOOKTITLE = {Dynamical systems and bifurcation theory, Proc. Meet.},
	VENUE = {Rio de Janeiro/Braz.},
	SERIES = {Pitman Res. Notes Math. Ser.},
	NUMBER = {160},
	PAGES = {377--385},
	MSC2010 = {37G15 37G99 34C25},
	Zbl = {0641.58037}
}

@ARTICLE{R89,
	author = "Rychlik, M. R.",
	title = "Periodic points of the billiard ball map in a convex domain",
	journal = "J. Diff. Geom.",
	year = 1989,
	volume = 30,
	pages = "191--205"
}

@PhDThesis{Roitenberg-thesis:ru,
	institution = {Ярославский Государственный Технический Университет},
	totalpages = {187},
	year = {2000},
	title = {Нелокальные двухпараметрические бифуркации векторных полей на поверхностях},
	author = {Ройтенберг, Владимир Шлеймович}
}

@PhDThesis{Roitenberg-thesis:transl,
	institution = {Yaroslavl State Technical University},
	totalpages = {187},
	year = {2000},
	title = {Non-local two-parametric bifurcations of planar vector fields},
	author = Roitenberg
}

@ARTICLE{S67,
	author = "Stephen Smale",
	ids = {Smale67},
	title = "Differentiable dynamical systems",
	journal = "Bull. Amer. Math. Soc.",
	volume = 73,
	year = 1967,
	pages = "747--817"
}

@ARTICLE{S69,
	author = "Michael Shub",
	ids = {Shub69},
	title = "Endomorphisms of Compact Differentiable Manifolds",
	journal = "Amer. J. Math",
	volume = 91,
	year = 1969,
	pages = "175--199"
}

@Article{S74,
	issn = {0073-8301, 1618-1913},
	doi = {10.1007/BF02684365},
	pages = {5-46},
	number = {1},
	volume = {43},
	year = {1974},
	journaltitle = {Publications Mathématiques de l'Institut des Hautes Études Scientifiques},
	file = {Sotomayor.pdf},
	title = {Generic one-parameter families of vector fields on two-dimensional manifolds},
	author = {J. Sotomayor}
}

@article{SRO98,
	issn = {1079-2724},
	keywords = {polynomial differential equations, limit cycles, monodromy group, conformal maps},
	abstract = {Differential equations on the complex plane with a rational right-hand side are considered. In a generic case such equation has a countable set of homologically independent limit cycles. It is proved that the exceptional set – the set of equations such that they do not have this property – has the real codimension at least two in the space of equations with right-hand side of degree no greater than a fixed number $n$.},
	title = {Countable Set of Limit Cycles for the Equation $\frac{dw}{dz}=\frac{P_n(z, w)}{Q_n(z, w)}$},
	month = {10},
	number = {4},
	author = {Arsenij Shcherbakov and Ernesto Rosales–González and Laura Ortiz–Bobadilla},
	journaltitle = {J. Dynam. Control Systems},
	volume = {4},
	year = {1998},
	pages = {539--581},
	mr = {1662926},
	doi = {10.1023/A:1021819201777},
	zbl = "0989.37048"
}

@ARTICLE{Sa11,
	author = "Saltykov, Peter S.",
	title = "A Special Ergodic Theorem for Anosov Diffeomorphisms on the 2-Torus",
	journal = "Funct. Anal. Appl.",
	year = 2011,
	volume = 45,
	number = 1,
	pages = "59-63",
	doi = "10.4213/faa3028"
}

@article{Sch70,
	author = {E. Schröder},
	title = {Über unendlich viele Algorithmen zur Auflösung der Gleichungen},
	volume = {2},
	issn = {0025-5831, 1432-1807},
	url = {https://link.springer.com/article/10.1007/BF01444024},
	doi = {10.1007/BF01444024},
	pages = {317--365},
	number = {2},
	journaltitle = {Mathematische Annalen},
	shortjournal = {Math. Ann.},
	urldate = {2017-07-17},
	date = {1870-06-01},
	langid = {german}
}

@article{Sch71,
	title = {Über iterirte Functionen},
	volume = {3},
	issn = {0025-5831, 1432-1807},
	url = {https://link.springer.com/article/10.1007/BF01443992},
	doi = {10.1007/BF01443992},
	pages = {296--322},
	number = {2},
	journaltitle = {Mathematische Annalen},
	shortjournal = {Math. Ann.},
	author = {Schröder, Ernst},
	urldate = {2017-07-17},
	date = {1870-06-01},
	langid = {german}
}

@Article{Shashkov92,
	abstract = {Bifurcations in two-parameter families containing a dynamical system
having a heteroclinic orbit connecting type-a saddle equilibrium
points are investigated. The existence of a countable set of
bifurcation curves corresponding to saddle connections is discussed.},
	url = {https://www.worldscientific.com/toc/ijbc/02/04},
	doi = {10.1142/S0218127492000525},
	pages = {911-915},
	number = {4},
	volume = {2},
	year = {1992},
	journaltitle = {International journal of Bifurcation and Chaos},
	title = {On bifurcation of separatrix contours with two saddles},
	author = {M. V. Shashkov}
}

@article{Shch06:en,
	file = {Shch06-en.pdf},
	author = {Arsenij A. Shcherbakov},
	title = {Dynamics of local groups of conformal mappings and generic properties of differential equations on $ℂ^2$},
	pages = {103--120},
	volume = {254},
	number = "1",
	year = {2006},
	journaltitle = {Proceedings of the Steklov Institute of Mathematics},
	abstract = {This paper is a survey of the present state of the problems related to the generic properties of foliations defined on $ℂ^2$ by algebraic differential equations.
We prove that the properties of density, absolute rigidity, and existence of a countable set of complex limit cycles are inherent in all equations except possibly for the union of some real algebraic set and real analytic set of codimension at least two in the space of coefficients.},
	issn = "1531-8605",
	doi = {10.1134/S0081543806030047}
}

@article{Shch84:en,
	author = "Arsenij Shcherbakov",
	journaltitle = "Trudy Sem. Petrovskogo",
	title = {Topological and analytical conjugacy of noncommutative groups of germs of conformal mappings},
	volume = {10},
	pages = {170--196},
	year = {1984},
	zbl = "0568.30010",
	language = "russian"
}

@article{Shch84:trans,
	file = {Shch84-trans.pdf},
	month = {12},
	year = {1986},
	title = {Topological and analytical conjugacy of noncommutative groups of germs of conformal mappings},
	volume = {35},
	issn = {0090-4104, 1573-8795},
	url = {http://link.springer.com/article/10.1007/BF01106077},
	doi = {10.1007/BF01106077},
	abstract = {We consider groups of germs of conformai mappings with superposition as operation. It is proved that for nonsolvable groups of germs topological and analytic conjugation coincide. This result is applied to the study of differential equations in the complex projective plane. We obtain an improvement of a theorem about absolute rigidity of such equations.},
	pages = {2827--2850},
	number = {6},
	journaltitle = {Journal of Soviet Mathematics},
	shortjournal = {J Math Sci},
	author = {Shcherbakov, Arsenij A.},
	urldate = {2015-10-25},
	langid = {english},
	related = {Shch84:en},
	relatedtype = {translationof}
}

@inbook{Shi,
	place = {Cambridge},
	series = {London Mathematical Society Lecture Note Series},
	title = {Bifurcation of parabolic fixed points},
	DOI = {10.1017/CBO9780511569159.018},
	booktitle = {The Mandelbrot Set, Theme and Variations},
	publisher = {Cambridge University Press},
	author = {Shishikura, Mitsuhiro},
	editor = {Lei, Tan Editor},
	year = {2000},
	pages = {325–364},
	collection = {London Mathematical Society Lecture Note Series}
}

@XData{Springer-Berlin,
	publisher = {Springer},
	location = {Berlin, Heidelberg}
}

@article{St18,
	author = "Valeriia Starichkova",
	title = "Global Bifurcations in Generic One-parameter Families on \(\mathbb S^2\)",
	journaltitle = "Regular and Chaotic Dynamics",
	issn = {1560-3547},
	file = {St18.pdf},
	year = "2018",
	volume = "23",
	number = "6",
	pages = "767-784",
	doi = "10.1134/S1560354718060102"
}

@ARTICLE{Sto91,
	author = "Stojanov, L.",
	title = "Note on the periodic points of the billiard",
	journal = "J. Diff. Geom.",
	volume = 34,
	pages = "835--837",
	year = 1991
}

@ARTICLE{Ts01,
	author = "Tsujii, Masato",
	title = "Fat solenoidal attractors",
	journal = "Nonlinearity",
	volume = "14",
	year = 2001,
	pages = "1011–1027"
}

@Article{V06:en,
	number = {1},
	pages = {169--179},
	volume = {254},
	year = {2006},
	journaltitle = {Proceedings of the Steklov Institute of Mathematics},
	title = {The density of separatrix connections in the space of polynomial foliations in $ℂP^2$},
	author = {Denis Volk},
	doi = {10.1134/S0081543806030072},
	abstract = {A complex analog of the Hayashi connecting lemma is proved;
namely, in the space of polynomial vector fields of degree higher than 1 on the complex plane,
the vector fields that have a common complex separatrix of two singular points are dense.
	},
	shortjournal = {Proc. Steklov Inst. Math.},
	issn = {0081-5438, 1531-8605},
	language = {english},
	mathnet = {tm107},
	mr = {2301004}
}

@ARTICLE{V94:en,
	author = "given=Yaroslav Bogdanovich, given-i={Ya} B, family=Vorobets",
	title = "On the measure of the set of periodic points of a billiard",
	journal = "Math. Notes",
	volume = "55",
	number = 5,
	year = 1994,
	doi = "10.1007/BF02110371",
	pages = "455--460",
	isi = "http://gateway.isiknowledge.com/gateway/Gateway.cgi?GWVersion=2&SrcApp=PARTNER_APP&SrcAuth=LinksAMR&DestLinkType=FullRecord&DestApp=ALL_WOS&KeyUT=A1994QR40600003"
}

@ARTICLE{V94:ru,
	author = "Ярослав Богданович Воробец",
	title = "О~мере множества периодических точек бильярда",
	journal = "Матем. заметки",
	year = 1994,
	volume = 55,
	number = 5,
	mathnet = "mz2191",
	MR = 1295994,
	Zbl = "0838.58032",
	pages = "25--35"
}

@article{VR16-utmost,
	number = {2},
	volume = {23},
	month = {10},
	year = {2017},
	file = {VR16-utmost.pdf},
	title = {The utmost rigidity property for quadratic foliations on $ℙ²$ with an invariant line},
	issn = {1405-213X, 2296-4495},
	doi = {10.1007/s40590-016-0127-5},
	abstract = {In this work, we consider holomorphic foliations of degree two on the complex projective plane $ℙ²$ having an invariant line. In a suitable choice of affine coordinates, these foliations are induced by a quadratic vector field over the affine part in such a way that the invariant line corresponds to the line at infinity. We say that two such foliations are topologically equivalent provided there exists a homeomorphism of $ℙ²$ which brings the leaves of one foliation onto the leaves of the other and preserves orientation both on the ambient space and on the leaves. The main result of this paper is that in the generic case, two such foliations may be topologically equivalent if and only if they are analytically equivalent. In fact, it is shown that the analytic conjugacy class of the holonomy group of the invariant line is the modulus of both topological and analytic classification. We obtain as a corollary that two generic orbitally topologically equivalent quadratic vector fields on $ℂ²$ must be orbitally affine equivalent. This result improves, in the case of quadratic foliations, a well-known result by Ilyashenko that claims that two generic and topologically equivalent foliations with an invariant line at infinity are affine equivalent, provided they are close enough in the space of foliations and the linking homeomorphism is close enough to the identity map of $ℙ²$.},
	pages = {759-813},
	journaltitle = {Boletín de la Sociedad Matemática Mexicana},
	shortjournal = {Bol. Soc. Mat. Mex.},
	author = {Ramírez, Valente},
	urldate = {2017-07-17},
	langid = {english},
	eprinttype = {arxiv},
	eprint = {1410.5840}
}

@article{W98,
	author = {Bruno Wirtz},
	title = {Fixed points and entropy for non solvable dynamics on $(ℂ, 0)$},
	journaltitle = {Boletim da Sociedade Brasileira de Matemática - Bulletin/Brazilian Mathematical Society},
	year = {1998},
	volume = {29},
	number = {1},
	pages = {53--74},
	abstract = "This work generalizes for any non-solvable pseudo-groups of Diff0,C the existence of fixed points arbitrarly close to the origin already proved in the generic case [G-M,Wil]. An elementary proof of the Sherbakov-Nakai's density theorem [Na] is added with moreover some more precision about the derivative of a germ sending a point close to an other one. At last the topological entropy and the entropy of fixed points are strictly positive for such pseudo-groups as in [Wi] and [G-M, Wi2].",
	issn = {1678-7714},
	doi = {10.1007/BF01245868}
}

@ARTICLE{WS00,
	author = "Wilkinson, Amie and Shub, Michael",
	title = "Pathological foliations and removable zero exponents",
	journal = "Inventiones mathematicae",
	volume = "139",
	year = 2000,
	pages = "495–508"
}

@Proceedings{Warwick80,
	eventtitle = {Proceedings of the Symposium},
	isbn = {978-3-540-11171-9},
	year = {1980},
	title = {Dynamical Systems and Turbulence},
	doi = {10.1007/BFb0091903},
	volume = {898},
	editor = {David Rand and Lai-Sang Young},
	eventdate = {1979/1980},
	venue = {University of Warwick},
	xdata = {LNM}
}

@ARTICLE{Wojt94,
	number = {1},
	journaltitle = {J. Diff. Geom.},
	author = "Wojtkovski, M.",
	title = "Two applications of Jacobi fields to the billiard ball problem",
	volume = 40,
	year = 1994,
	pages = "155--164"
}

@article{Young,
	author = {T. Young},
	title = {$C^k$ conjugacy of 1-d diffeomorphisms with periodic points},
	journaltitle = {Proceedings of the American Mathematical Society},
	year = 1997,
	volume = 125,
	number = 7,
	pages = {1987-1996},
	langid = {english}
}

@incollection{YuI-surv,
	author = YuI,
	ids = {I16},
	editor = {Bourama Toni},
	title = "Towards the General Theory of Global Planar Bifurcations",
	booktitle = "Mathematical Sciences with Multidisciplinary Applications",
	booksubtitle = {In Honor of Professor Christiane Rousseau. And In Recognition of the Mathematics for Planet Earth Initiative},
	year = "2016",
	PUBLISHER = {Springer},
	address = "Cham",
	isbn = {978-3-319-31321-4},
	volume = 157,
	series = {Springer Proceedings in Mathematics \& Statistics},
	doi = {10.1007/978-3-319-31323-8_13}
}

@article{YuINS,
	year = {2018},
	author = YuI # " and Nikita Solodovnikov",
	title = "Global Bifurcations in Generic One-Parameter Families with a Separatrix Loop on \(S^2\)",
	pages = {93-115},
	url = {http://www.mathjournals.org/mmj/2018-018-001/2018-018-001-005.html},
	issue = {January-March},
	number = {1},
	volume = {18},
	xdata = {MMJ}
}

@Unpublished{bif-diags,
	pubstate = {In preparation},
	title = {Families with uncountably many bifurcation diagrams},
	author = {Nataliya Goncharuk and } # YuI # { and } # YuK
}

@article{cerveau_densite_1983,
	file = {cerveau-densite-1983.pdf},
	mr = {85c:58006},
	Zbl = {0513.58006},
	year = {1983},
	title = {Densité des feuilles de certaines équations de Pfaff à 2 variables},
	volume = {33},
	issn = {0373-0956},
	url = {http://aif.cedram.org/item?id=AIF_1983__33_1_185_0},
	doi = {10.5802/aif.909},
	pages = {185--194},
	number = {1},
	journaltitle = {Annales de l'institut Fourier},
	author = {Cerveau, Dominique},
	urldate = {2017-10-12}
}

@Unpublished{no-versal,
	pubstate = {In preparation},
	title = {Vector fields with no versal unfoldings},
	author = YuK
}

@BOOK{rashevsky,
	author = "Petr Konstantinovich Rashevsky",
	title = "Geometrical theory of partial differential equations",
	publisher = "OGIZ Gostehizdat",
	year = 1947
}

@Article{roit12:ru,
	author = {Ройтенберг, Владимир Шлеймович},
	pages = {116-121},
	number = {7},
	year = {2012},
	abstract = {Описана бифуркационная диаграмма типичной двухпараметрической деформации векторного поля на двумерной
сфере, имеющего контур, образованный двумя седлами с седловыми величинами противоположных знаков и
двумя их сепаратрисами, к которому предельна сепаратриса еще одного седла.
},
	file = {roit12.pdf},
	journaltitle = {Альманах современной науки и образования},
	issn = {1993-5552},
	title = {О бифуркациях векторных полей, имеющих сепаратрису, предельную к контуру из сепаратрис двух разноплановых седел}
}

@Article{roit12:trans,
	author = Roitenberg,
	pages = {116-121},
	number = {7},
	year = {2012},
	abstract = {Описана бифуркационная диаграмма типичной двухпараметрической деформации векторного поля на двумерной
сфере, имеющего контур, образованный двумя седлами с седловыми величинами противоположных знаков и
двумя их сепаратрисами, к которому предельна сепаратриса еще одного седла.
},
	file = {roit12.pdf},
	journaltitle = {Almanac of contemporary science and education},
	issn = {1993-5552},
	title = {On bifurcation of vector fields with a separatrix winding onto a polycycle formed by separatrices of two saddles of different types}
}

@Book{Chow_Li_Wang_1994,
author = {Shui-Nee Chow and Chengzhi Li and Duo Wang},
year = {1994},
title = {Normal Forms and Bifurcation of Planar Vector Fields},
isbn = {9780521372268},
pagetotal = {484}
}

@Article{Takens_1971,
author = {Floris Takens},
year = {1971},
title = {Partially hyperbolic fixed points},
journaltitle = {Topology},
volume = {10},
issue = {2},
pages = {133-147},
publisher = {Pergamon Press},
doi = {10.1016/0040-9383(71)90035-8}
}

@Comment{
Local Variables:
bibtex-dialect: biblatex
End:
}


